On Competing Sellers with Substitutable Goods

We study mechanism design by an incumbent seller facing competition from an entrant seller of a substitute good. The incumbent commits to a potentially randomized mechanism before her competitor responds. A unit-demand buyer with fixed, publicly known values for the two goods observes both mechanisms and may interact with them in either order. How should a revenue-maximizing incumbent design her mechanism when her product is superior or inferior to her competitor's? We determine the incumbent's exact optimal revenue and characterize all mechanisms that obtain it. Commitment and randomization allow her to earn strictly positive revenue even against an arbitrarily superior product, despite earning nothing under posted-price (i.e., Bertrand) competition. Optimal mechanisms can require a continuum of lottery options, even though the buyer selects only one in equilibrium: unselected options shape the competitor's incentives rather than screen private buyer information. We also show that the buyer's ability to choose the interaction order can be strictly beneficial to the incumbent, even though the incumbent is always visited first at equilibrium. Finally, we show that without commitment, every pure Nash equilibrium yields Bertrand revenues even with randomized mechanisms.

==> observations/introduction_tikz_plots/main_vs_bertrand_revenue_data.dat <==
# Native TikZ data: coordinates are (a/b, revenue/b).
# Source: ../main_vs_bertrand/Main_Model_vs_Bertrand_Revenue_Difference.csv
# Source SHA-256: aebc67109eb864c04a9583cc3aaf7f0c029365f0d29cb28937a74502e637e0ae
# Existing samples unchanged; exact endpoint (4,3,3) added.
# Origin is the continuous extension; formal model has a,b>0.
ratio optimal bertrand
0 0 0
0.01 3.6815272864228831e-05 0
0.02 0.00014736782508304494 0
0.029999999999999999 0.00033181186677081885 0
0.040000000000000001 0.00059029360748922427 0
0.050000000000000003 0.00092295107198031806 0
0.059999999999999998 0.00132991391506387 0
0.070000000000000007 0.0018113032358296854 0
0.080000000000000002 0.0023672313912651657 0
0.089999999999999997 0.0029978018094685577 0
0.10000000000000001 0.0037031088026081467 0
0.11 0.0044832373798019149 0
0.12 0.0053382630600950784 0
0.13 0.0062682516857384182 0
0.14000000000000001 0.0072732592359691546 0
0.14999999999999999 0.0083533316415179935 0
0.16 0.0095085046000756394 0
0.17000000000000001 0.010738803392967046 0
0.17999999999999999 0.012044242703295648 0
0.19 0.013424826435835039 0
0.20000000000000001 0.014880547538960299 0
0.20999999999999999 0.016411387828927378 0
0.22 0.018017317816824426 0
0.23000000000000001 0.019698296538535533 0
0.23999999999999999 0.021454271388074028 0
0.25 0.023285177954658908 0
0.26000000000000001 0.025190939863925593 0
0.27000000000000002 0.027171468623678367 0
0.28000000000000003 0.029226663474609726 0
0.28999999999999998 0.031356411246428718 0
0.29999999999999999 0.033560586219856414 0
0.31 0.035839049994964026 0
0.32000000000000001 0.038191651366345038 0
0.33000000000000002 0.040618226205627772 0
0.34000000000000002 0.043118597351849926 0
0.35000000000000003 0.045692574510231121 0
0.35999999999999999 0.048339954159890924 0
0.37 0.051060519471073491 0
0.38 0.053854040232448122 0
0.39000000000000001 0.056720272789065392 0
0.40000000000000002 0.05965895999155485 0
0.41000000000000003 0.062669831157153855 0
0.41999999999999998 0.065752602043170377 0
0.42999999999999999 0.068906974833421619 0
0.44 0.072132638138363181 0
0.45000000000000001 0.075429267009330947 0
0.46000000000000002 0.078796522967581425 0
0.47000000000000003 0.082234054048667182 0
0.47999999999999998 0.085741494862679304 0
0.48999999999999999 0.089318466670893215 0
0.5 0.092964577479316232 0
0.51000000000000001 0.096679422149610117 0
0.52000000000000002 0.10046258252782421 0
0.53000000000000003 0.10431362759134244 0
0.54000000000000004 0.10823211361439854 0
0.55000000000000004 0.11221758435246972 0
0.56000000000000005 0.11626957124580456 0
0.57000000000000006 0.12038759364228226 0
0.57999999999999996 0.12457115903973864 0
0.58999999999999997 0.12881976334782877 0
0.59999999999999998 0.13313289116941818 0
0.60999999999999999 0.13751001610142607 0
0.62 0.14195060105495816 0
0.63 0.14645409859448427 0
0.64000000000000001 0.15101995129573176 0
0.65000000000000002 0.15564759212187215 0
0.66000000000000003 0.16033644481748918 0
0.67000000000000004 0.16508592431972824 0
0.68000000000000005 0.16989543718592354 0
0.69000000000000006 0.17476438203691697 0
0.70000000000000007 0.17969215001518563 0
0.70999999999999996 0.18467812525680868 0
0.71999999999999997 0.18972168537621167 0
0.72999999999999998 0.19482220196254912 0
0.73999999999999999 0.19997904108650591 0
0.75 0.20519156381622533 0
0.76000000000000001 0.21045912674100353 0
0.77000000000000002 0.21578108250133587 0
0.78000000000000003 0.22115678032384567 0
0.79000000000000004 0.22658556655958698 0
0.80000000000000004 0.23206678522417853 0
0.81000000000000005 0.23759977853820527 0
0.82000000000000006 0.24318388746631533 0
0.83000000000000007 0.24881845225342583 0
0.83999999999999997 0.25450281295648125 0
0.84999999999999998 0.26023630997021113 0
0.85999999999999999 0.26601828454537535 0
0.87 0.27184807929802079 0
0.88 0.27772503870833182 0
0.89000000000000001 0.28364850960771271 0
0.90000000000000002 0.28961784165281412 0
0.91000000000000003 0.29563238778529755 0
0.92000000000000004 0.30169150467620892 0
0.93000000000000005 0.30779455315393744 0
0.94000000000000006 0.31394089861482494 0
0.95000000000000007 0.32012991141561864 0
0.95999999999999996 0.32636096724692398 0
0.96999999999999997 0.3326334474873488 0
0.97999999999999998 0.33894673953742688 0
0.98999999999999999 0.34530023713322461 0
1 0.35169334063923352 0
1.0071539774020686 0.35596266740686894 0.0071539774020685787
1.0143079548041372 0.36024944755515159 0.014307954804137157
1.0214619322062057 0.36455357886731743 0.021461932206205736
1.0286159096082745 0.36887496012391569 0.028615909608274537
1.0357698870103431 0.37321349108969087 0.035769887010343115
1.0429238644124117 0.37756907250067095 0.042923864412411694
1.0500778418144803 0.38194160605145971 0.050077841814480273
1.0572318192165489 0.38633099438272583 0.057231819216548852
1.0643857966186174 0.3907371410688889 0.06438579661861743
1.071539774020686 0.3951599506059994 0.071539774020686009
1.0786937514227546 0.39959932839980705 0.078693751422754588
1.0858477288248234 0.40405518075401492 0.085847728824823388
1.093001706226892 0.4085274148587173 0.093001706226891967
1.1001556836289605 0.41301593877901877 0.10015568362896055
1.1073096610310291 0.41752066144382627 0.10730966103102912
1.1144636384330977 0.42204149263481922 0.1144636384330977
1.1216176158351663 0.42657834297558911 0.12161761583516628
1.1287715932372349 0.43113112392094555 0.12877159323723486
1.1359255706393037 0.43569974774639009 0.13592557063930366
1.1430795480413722 0.44028412753774959 0.14307954804137224
1.1502335254434408 0.44488417718097134 0.15023352544344082
1.1573875028455094 0.44949981135207456 0.1573875028455094
1.164541480247578 0.45413094550725436 0.16454148024757798
1.1716954576496466 0.45877749587313893 0.17169545764964655
1.1788494350517151 0.4634393794371951 0.17884943505171513
1.1860034124537839 0.46811651393827935 0.18600341245378393
1.1931573898558525 0.47280881785733475 0.19315738985585251
1.2003113672579211 0.47751621040822617 0.20031136725792109
1.2074653446599897 0.48223861152871861 0.20746534465998967
1.2146193220620582 0.48697594187158544 0.21461932206205825
1.2217732994641268 0.49172812279585948 0.22177329946412683
1.2289272768661954 0.49649507635820844 0.22892727686619541
1.236081254268264 0.50127672530444389 0.23608125426826398
1.2432352316703326 0.50607299306115683 0.24323523167033256
1.2503892090724014 0.51088380372747921 0.25038920907240136
1.2575431864744699 0.51570908206696631 0.25754318647446994
1.2646971638765385 0.52054875349960228 0.26469716387653852
1.2718511412786071 0.52540274409392418 0.2718511412786071
1.2790051186806757 0.53027098055926325 0.27900511868067568
1.2861590960827443 0.53515339023809927 0.28615909608274426
1.2933130734848128 0.54004990109853002 0.29331307348481284
1.3004670508868816 0.54496044172685154 0.30046705088688164
1.3076210282889502 0.5498849413202459 0.30762102828895022
1.3147750056910188 0.55482332967957793 0.31477500569101879
1.3219289830930874 0.55977553720229734 0.32192898309308737
1.329082960495156 0.56474149487544389 0.32908296049515595
1.3362369378972245 0.56972113426875448 0.33623693789722453
1.3433909152992931 0.57471438752787207 0.34339091529929311
1.3505448927013619 0.57972118736764988 0.35054489270136191
1.3576988701034305 0.58474146706555652 0.35769887010343049
1.3648528475054991 0.58977516045517353 0.36485284750549907
1.3720068249075676 0.59482220191978752 0.37200682490756765
1.3791608023096362 0.59988252638607464 0.37916080230963622
1.3863147797117048 0.60495606931787571 0.3863147797117048
1.3934687571137734 0.61004276671005908 0.39346875711377338
1.4006227345158422 0.61514255508247362 0.40062273451584218
1.4077767119179105 0.62025537147398435 0.40777671191791054
1.4149306893199793 0.62538115343659695 0.41493068931997934
1.4220846667220479 0.63051983902966136 0.42208466672204792
1.4292386441241165 0.63567136681416014 0.4292386441241165
1.4363926215261851 0.6408356758470769 0.43639262152618508
1.4435465989282537 0.64601270567584257 0.44354659892825365
1.4507005763303222 0.65120239633286126 0.45070057633032223
1.4578545537323908 0.65640468833011156 0.45785455373239081
1.4650085311344596 0.66161952265382384 0.46500853113445961
1.4721625085365282 0.6668468407592324 0.47216250853652819
1.4793164859385968 0.67208658456539805 0.47931648593859677
1.4864704633406653 0.67733869645010492 0.48647046334066535
1.4936244407427339 0.68260311924482775 0.49362444074273393
1.5007784181448027 0.68787979622976669 0.50077841814480273
1.5079323955468711 0.69316867112895153 0.50793239554687108
1.5150863729489399 0.69846968810541443 0.51508637294893989
1.5222403503510082 0.70378279175642611 0.52224035035100824
1.529394327753077 0.70910792710879811 0.52939432775307704
1.5365483051551456 0.71444503961425154 0.53654830515514562
1.5437022825572142 0.71979407514484361 0.5437022825572142
1.5508562599592828 0.72515497998846157 0.55085625995928278
1.5580102373613514 0.73052770084437391 0.55801023736135136
1.5651642147634202 0.73591218481884213 0.56516421476342016
1.5723181921654885 0.74130837942079353 0.57231819216548852
1.5794721695675573 0.74671623255755004 0.57947216956755732
1.5866261469696259 0.75213569253061441 0.58662614696962589
1.5937801243716945 0.75756670803151316 0.59378012437169447
1.6009341017737631 0.76300922813769678 0.60093410177376305
1.6080880791758316 0.76846320230848808 0.60808807917583163
1.6152420565779004 0.77392858038109347 0.61524205657790043
1.6223960339799688 0.7794053125666589 0.62239603397996879
1.6295500113820376 0.78489334944638478 0.62955001138203759
1.6367039887841062 0.79039264196767756 0.63670398878410617
1.6438579661861747 0.79590314144037755 0.64385796618617475
1.6510119435882433 0.8014247995330106 0.65101194358824332
1.6581659209903119 0.8069575682691027 0.6581659209903119
1.6653198983923807 0.81250140002353799 0.6653198983923807
1.6724738757944491 0.81805624751896433 0.67247387579444906
1.6796278531965179 0.82362206382224834 0.67962785319651786
1.6867818305985864 0.82919880234097099 0.68678183059858644
1.693935808000655 0.83478641681997434 0.69393580800065502
1.7010897854027236 0.8403848613379471 0.7010897854027236
1.7082437628047922 0.84599409030405837 0.70824376280479218
1.715397740206861 0.85161405845463245 0.71539774020686098
1.7225517176089293 0.85724472084986469 0.72255171760892933
1.7297056950109981 0.86288603287058341 0.72970569501099813
1.7368596724130665 0.86853795021504698 0.73685967241306649
1.7440136498151353 0.8742004288957882 0.74401364981513529
1.7511676272172039 0.87987342523649226 0.75116762721720387
1.7583216046192724 0.8855568958689185 0.75832160461927245
1.765475582021341 0.89125079772985849 0.76547558202134103
1.7726295594234096 0.89695508805813307 0.77262955942340961
1.7797835368254784 0.90266972439162785 0.77978353682547841
1.7869375142275468 0.90839466456436224 0.78693751422754676
1.7940914916296156 0.91412986670360097 0.79409149162961556
1.8012454690316841 0.91987528922699446 0.80124546903168414
1.8083994464337527 0.92563089083976058 0.80839944643375272
1.8155534238358213 0.93139663053189747 0.8155534238358213
1.8227074012378899 0.93717246757543204 0.82270740123788988
1.8298613786399587 0.94295836152170298 0.82986137863995868
1.837015356042027 0.94875427219867425 0.83701535604202704
1.8441693334440958 0.95456015970828745 0.84416933344409584
1.8513233108461644 0.96037598442383743 0.85132331084616442
1.858477288248233 0.96620170698738916 0.85847728824823299
1.8656312656503016 0.97203728830721969 0.86563126565030157
1.8727852430523702 0.97788268955529323 0.87278524305237015
1.879939220454439 0.98373787216476782 0.87993922045443895
1.8870931978565073 0.98960279782752836 0.88709319785650731
1.8942471752585761 0.99547742849175536 0.89424717525857611
1.9014011526606445 1.0013617263595158 0.90140115266064447
1.9085551300627133 1.0072556538843891 0.90855513006271327
1.9157091074647818 1.0131591737691166 0.91570910746478185
1.9228630848668504 1.0190722489632822 0.92286308486685042
1.9300170622689192 1.0249948426610187 0.93001706226891923
1.9371710396709876 1.0309269182987424 0.93717103967098758
1.9443250170730564 1.0368684395529142 0.94432501707305638
1.9514789944751247 1.0428193703378263 0.95147899447512474
1.9586329718771935 1.0487796748034171 0.95863297187719354
1.9657869492792621 1.0547493173331075 0.96578694927926212
1.9729409266813307 1.0607282625416681 0.9729409266813307
1.9800949040833993 1.0667164752731071 0.98009490408339928
1.9872488814854679 1.0727139205985834 0.98724888148546786
1.9944028588875367 1.0787205638143476 0.99440285888753666
2.0015568362896055 1.0847363704396993 1.0015568362896055
2.0087108136916738 1.0907613062149772 1.0087108136916738
2.0158647910937422 1.0967953370995653 1.0158647910937422
2.023018768495811 1.102838429269926 1.023018768495811
2.0301727458978798 1.1088905491176531 1.0301727458978798
2.0373267232999481 1.114951663247548 1.0373267232999481
2.0444807007020165 1.1210217384757213 1.0444807007020165
2.0516346781040857 1.1271007418277104 1.0516346781040857
2.0587886555061541 1.1331886405366207 1.0587886555061541
2.0659426329082224 1.1392854020412886 1.0659426329082224
2.0730966103102912 1.1453909939844682 1.0730966103102912
2.08025058771236 1.1515053842110308 1.08025058771236
2.0874045651144284 1.1576285407661917 1.0874045651144284
2.0945585425164968 1.1637604318937529 1.0945585425164968
2.1017125199185656 1.1699010260343692 1.1017125199185656
2.1088664973206344 1.1760502918238291 1.1088664973206344
2.1160204747227027 1.1822081980913572 1.1160204747227027
2.1231744521247715 1.1883747138579384 1.1231744521247715
2.1303284295268403 1.1945498083346542 1.1303284295268403
2.1374824069289087 1.2007334509210434 1.1374824069289087
2.144636384330977 1.2069256112034783 1.144636384330977
2.1517903617330458 1.213126258953559 1.1517903617330458
2.1589443391351146 1.2193353641265237 1.1589443391351146
2.166098316537183 1.2255528968596807 1.166098316537183
2.1732522939392518 1.2317788274708545 1.1732522939392518
2.1804062713413206 1.2380131264568484 1.1804062713413206
2.1875602487433889 1.2442557644919252 1.1875602487433889
2.1947142261454573 1.2505067124263054 1.1947142261454573
2.2018682035475261 1.2567659412846794 1.2018682035475261
2.2090221809495949 1.2630334222647364 1.2090221809495949
2.2161761583516633 1.2693091267357099 1.2161761583516633
2.2233301357537321 1.2755930262369404 1.2233301357537321
2.2304841131558009 1.2818850924764487 1.2304841131558009
2.2376380905578692 1.2881852973295289 1.2376380905578692
2.2447920679599376 1.2944936128373568 1.2447920679599376
2.2519460453620064 1.3008100112056089 1.2519460453620064
2.2591000227640752 1.3071344648030996 1.2591000227640752
2.2662540001661435 1.313466946160432 1.2662540001661435
2.2734079775682123 1.3198074279686638 1.2734079775682123
2.2805619549702811 1.3261558830779845 1.2805619549702811
2.2877159323723495 1.3325122844964103 1.2877159323723495
2.2948699097744178 1.3388766053884904 1.2948699097744178
2.3020238871764866 1.3452488190740277 1.3020238871764866
2.3091778645785555 1.3516288990268124 1.3091778645785555
2.3163318419806238 1.3580168188733677 1.3163318419806238
2.3234858193826926 1.3644125523917141 1.3234858193826926
2.3306397967847614 1.3708160735101378 1.3306397967847614
2.3377937741868298 1.3772273563059794 1.3377937741868298
2.3449477515888981 1.3836463750044321 1.3449477515888981
2.3521017289909669 1.3900731039773517 1.3521017289909669
2.3592557063930357 1.3965075177420805 1.3592557063930357
2.3664096837951041 1.4029495909602798 1.3664096837951041
2.3735636611971729 1.4093992984367854 1.3735636611971729
2.3807176385992417 1.4158566151184555 1.3807176385992417
2.38787161600131 1.4223215160930485 1.38787161600131
2.3950255934033784 1.4287939765881044 1.3950255934033784
2.4021795708054472 1.4352739719698369 1.4021795708054472
2.409333548207516 1.4417614777420393 1.409333548207516
2.4164875256095844 1.4482564695449998 1.4164875256095844
2.4236415030116527 1.4547589231544291 1.4236415030116527
2.430795480413722 1.4612688144803996 1.430795480413722
2.4379494578157903 1.4677861195662891 1.4379494578157903
2.4451034352178587 1.4743108145877459 1.4451034352178587
2.4522574126199275 1.4808428758516545 1.4522574126199275
2.4594113900219963 1.4873822797951164 1.4594113900219963
2.4665653674240646 1.4939290029844394 1.4665653674240646
2.473719344826133 1.5004830221141399 1.473719344826133
2.4808733222282018 1.5070443140059508 1.4808733222282018
2.4880272996302706 1.5136128556078416 1.4880272996302706
2.4951812770323389 1.5201886239930482 1.4951812770323389
2.5023352544344077 1.5267715963591135 1.5023352544344077
2.5094892318364765 1.5333617500269328 1.5094892318364765
2.5166432092385449 1.5399590624398145 1.5166432092385449
2.5237971866406133 1.5465635111625466 1.5237971866406133
2.5309511640426821 1.5531750738804733 1.5309511640426821
2.5381051414447509 1.5597937283985783 1.5381051414447509
2.5452591188468192 1.5664194526405819 1.5452591188468192
2.552413096248888 1.5730522246480436 1.552413096248888
2.5595670736509568 1.5796920225794719 1.5595670736509568
2.5667210510530252 1.5863388247094463 1.5667210510530252
2.5738750284550935 1.5929926094277467 1.5738750284550935
2.5810290058571623 1.5996533552384899 1.5810290058571623
2.5881829832592311 1.6063210407592754 1.5881829832592311
2.5953369606612995 1.6129956447203384 1.5953369606612995
2.6024909380633683 1.6196771459637138 1.6024909380633683
2.6096449154654371 1.6263655234424048 1.6096449154654371
2.6167988928675054 1.6330607562195598 1.6167988928675054
2.6239528702695738 1.639762823467662 1.6239528702695738
2.6311068476716426 1.6464717044677175 1.6311068476716426
2.6382608250737114 1.6531873786084605 1.6382608250737114
2.6454148024757798 1.6599098253855604 1.6454148024757798
2.6525687798778486 1.6666390244008393 1.6525687798778486
2.6597227572799174 1.6733749553614936 1.6597227572799174
2.6668767346819857 1.6801175980793253 1.6668767346819857
2.6740307120840541 1.6868669324699823 1.6740307120840541
2.6811846894861229 1.6936229385522019 1.6811846894861229
2.6883386668881917 1.7003855964470618 1.6883386668881917
2.69549264429026 1.7071548863772414 1.69549264429026
2.7026466216923288 1.7139307886662891 1.7026466216923288
2.7098005990943976 1.7207132837378911 1.7098005990943976
2.716954576496466 1.7275023521151553 1.716954576496466
2.7241085538985343 1.7342979744198959 1.7241085538985343
2.7312625313006031 1.7411001313719268 1.7312625313006031
2.7384165087026719 1.7479088037883606 1.7384165087026719
2.7455704861047403 1.7547239725829142 1.7455704861047403
2.7527244635068091 1.7615456187652243 1.7527244635068091
2.7598784409088779 1.7683737234401615 1.7598784409088779
2.7670324183109463 1.7752082678071575 1.7670324183109463
2.7741863957130146 1.782049233159537 1.7741863957130146
2.7813403731150834 1.7888966008838543 1.7813403731150834
2.7884943505171522 1.795750352459234 1.7884943505171522
2.7956483279192206 1.8026104694567235 1.7956483279192206
2.8028023053212889 1.8094769335386467 1.8028023053212889
2.8099562827233582 1.8163497264579651 1.8099562827233582
2.8171102601254265 1.8232288300576427 1.8171102601254265
2.8242642375274949 1.8301142262700207 1.8242642375274949
2.8314182149295637 1.8370058971161956 1.8314182149295637
2.8385721923316325 1.8439038247053998 1.8385721923316325
2.8457261697337008 1.8508079912343927 1.8457261697337008
2.8528801471357692 1.8577183789868559 1.8528801471357692
2.8600341245378385 1.8646349703327927 1.8600341245378385
2.8671881019399068 1.8715577477279302 1.8671881019399068
2.8743420793419752 1.8784866937131346 1.8743420793419752
2.881496056744044 1.8854217909138251 1.881496056744044
2.8886500341461128 1.8923630220393928 1.8886500341461128
2.8958040115481811 1.899310369882629 1.8958040115481811
2.9029579889502495 1.9062638173191562 1.9029579889502495
2.9101119663523183 1.9132233473068632 1.9101119663523183
2.9172659437543871 1.9201889428853465 1.9172659437543871
2.9244199211564554 1.9271605871753557 1.9244199211564554
2.9315738985585242 1.934138263378246 1.9315738985585242
2.938727875960593 1.9411219547754317 1.938727875960593
2.9458818533626614 1.948111644727847 1.9458818533626614
2.9530358307647298 1.9551073166754118 1.9530358307647298
2.9601898081667986 1.9621089541365018 1.9601898081667986
2.9673437855688674 1.9691165407074194 1.9673437855688674
2.9744977629709357 1.9761300600618763 1.9744977629709357
2.9816517403730045 1.9831494959504752 1.9816517403730045
2.9888057177750733 1.9901748322001969 1.9888057177750733
2.9959596951771417 1.9972060527138926 1.9959596951771417
3.0031136725792105 2.0042431414697823 2.0031136725792105
3.0102676499812788 2.0112860825209515 2.0102676499812788
3.0174216273833476 2.0183348599948618 2.0174216273833476
3.024575604785416 2.0253894580928535 2.024575604785416
3.0317295821874848 2.032449861089666 2.0317295821874848
3.0388835595895531 2.0395160533329486 2.0388835595895531
3.0460375369916219 2.0465880192427872 2.0460375369916219
3.0531915143936907 2.0536657433112282 2.0531915143936907
3.0603454917957591 2.060749210101807 2.0603454917957591
3.0674994691978279 2.067838404249084 2.0674994691978279
3.0746534465998963 2.0749333104581797 2.0746534465998963
3.0818074240019651 2.0820339135043193 2.0818074240019651
3.0889614014040334 2.0891401982323732 2.0889614014040334
3.0961153788061022 2.0962521495564115 2.0961153788061022
3.103269356208171 2.1033697524592534 2.103269356208171
3.1104233336102394 2.1104929919920239 2.1104233336102394
3.1175773110123082 2.1176218532737168 2.1175773110123082
3.1247312884143765 2.1247563214907546 2.1247312884143765
3.1318852658164453 2.1318963818965604 2.1318852658164453
3.1390392432185137 2.1390420198111242 2.1390392432185137
3.1461932206205825 2.1461932206205825 2.1461932206205825
3.1704622545174796 2.1704622545174796 2.1704622545174796
3.1947312884143768 2.1947312884143768 2.1947312884143768
3.219000322311274 2.219000322311274 2.219000322311274
3.2432693562081707 2.2432693562081707 2.2432693562081707
3.2675383901050679 2.2675383901050679 2.2675383901050679
3.291807424001965 2.291807424001965 2.291807424001965
3.3160764578988622 2.3160764578988622 2.3160764578988622
3.3403454917957593 2.3403454917957593 2.3403454917957593
3.3646145256926561 2.3646145256926561 2.3646145256926561
3.3888835595895532 2.3888835595895532 2.3888835595895532
3.4131525934864504 2.4131525934864504 2.4131525934864504
3.4374216273833476 2.4374216273833476 2.4374216273833476
3.4616906612802447 2.4616906612802447 2.4616906612802447
3.4859596951771419 2.4859596951771419 2.4859596951771419
3.5102287290740386 2.5102287290740386 2.5102287290740386
3.5344977629709358 2.5344977629709358 2.5344977629709358
3.5587667968678329 2.5587667968678329 2.5587667968678329
3.5830358307647301 2.5830358307647301 2.5830358307647301
3.6073048646616273 2.6073048646616273 2.6073048646616273
3.631573898558524 2.631573898558524 2.631573898558524
3.6558429324554211 2.6558429324554211 2.6558429324554211
3.6801119663523183 2.6801119663523183 2.6801119663523183
3.7043810002492155 2.7043810002492155 2.7043810002492155
3.7286500341461126 2.7286500341461126 2.7286500341461126
3.7529190680430098 2.7529190680430098 2.7529190680430098
3.777188101939907 2.777188101939907 2.777188101939907
3.8014571358368037 2.8014571358368037 2.8014571358368037
3.8257261697337008 2.8257261697337008 2.8257261697337008
3.849995203630598 2.849995203630598 2.849995203630598
3.8742642375274952 2.8742642375274952 2.8742642375274952
3.8985332714243923 2.8985332714243923 2.8985332714243923
3.922802305321289 2.922802305321289 2.922802305321289
3.9470713392181862 2.9470713392181862 2.9470713392181862
3.9713403731150834 2.9713403731150834 2.9713403731150834
3.9956094070119805 2.9956094070119805 2.9956094070119805
4 3 3


==> observations/introduction_tikz_plots/revenue_difference_data.dat <==
# Copied from ../aligned_vs_variable_order/Aligned_vs_Variable_Order_Revenue_Difference_All_Ratios.csv
# gap is a fraction, not a percentage; the plotted ticks supply percent signs.
# The undefined normalized value at a/b=0 is omitted, as in the original plot.
ratio gap
0.01 2.7328747084593103e-06
0.02 1.0802430723399353e-05
0.03 2.4012323884025048e-05
0.04 4.2162540372911775e-05
0.05 6.504938103423993e-05
0.06 9.246544744462655e-05
0.07 0.00012419962985168166
0.08 0.00016003709709918115
0.09 0.00019975928866527878
0.1 0.00024314390893722445
0.11 0.00028996492388602154
0.12 0.0003399925602192398
0.13 0.00039299330723878553
0.14 0.00044872992149202687
0.15 0.0005069614344036082
0.16 0.0005674431630419666
0.17 0.0006299267241903495
0.18 0.0006941600518939829
0.19 0.000759887418662999
0.2 0.0008268494605130107
0.21 0.0008947832060322484
0.22 0.0009634221096664335
0.23 0.0010324960894183928
0.24 0.00110173156916229
0.25 0.001170851525775049
0.26 0.0012395755412926504
0.27 0.0013076198602970984
0.28 0.001374697452745154
0.29 0.001440518082449728
0.3 0.0015047883814220168
0.31 0.0015672119302852048
0.32 0.001627489344966683
0.33 0.0016853183698718028
0.34 0.0017403939777387635
0.35000000000000003 0.001792408476369776
0.36 0.0018410516224222275
0.37 0.0018860107424406318
0.38 0.0019269708612943298
0.39 0.001963614838176935
0.4 0.0019956235103101537
0.41000000000000003 0.002022675844474117
0.42 0.002044449096495132
0.43 0.0020606189786556836
0.44 0.0020708598353907735
0.45 0.0020748448269197134
0.46 0.002072246121096122
0.47000000000000003 0.002062735093394799
0.48 0.0020459825349562295
0.49 0.0020216588686324797
0.5 0.0019894343729112973
0.51 0.001948979413564639
0.52 0.0018999646828196017
0.53 0.001842061445819383
0.54 0.0017749417940850682
0.55 0.0016982789056516066
0.56 0.0016117473115004033
0.5700000000000001 0.0015150231678607176
0.58 0.001407784533905956
0.59 0.001289711654321523
0.6 0.0011604872461649005
0.61 0.001019796789397357
0.62 0.0008673288204124357
0.63 0.0007027752278393738
0.64 0.0005258315498577523
0.65 0.0003361972722119107
0.66 0.00013357612607405075
0.6662597986134063 0.0
0.67 -8.23236151227639e-05
0.68 -0.0003117888408109526
0.6900000000000001 -0.0005551013113141587
0.7000000000000001 -0.0008125373697445307
0.71 -0.0010843676587540896
0.72 -0.001370856843144467
0.73 -0.0016722633393321648
0.74 -0.001988839052670163
0.75 -0.0023208291236146428
0.76 -0.0026684716837125978
0.77 -0.003031997622353614
0.78 -0.003411630365204972
0.79 -0.003807585665202808
0.8 -0.004220071406930773
0.81 -0.004649287425158145
0.8200000000000001 -0.005095425338246988
0.8300000000000001 -0.005558668397085321
0.84 -0.006039191350105283
0.85 -0.006537160324889301
0.86 -0.007052732726771339
0.87 -0.007586057154763145
0.88 -0.008137273335037665
0.89 -0.008706512072119999
0.9 -0.009293895217837978
0.91 -0.009899535657993262
0.92 -0.010523537316630343
0.93 -0.011165995177680722
0.9400000000000001 -0.01182699532368252
0.9500000000000001 -0.012506614991166435
0.96 -0.013204922642372162
0.97 -0.013921978052434303
0.98 -0.014657832411863594
0.99 -0.015412528443339426
1.0 -0.016186100532208925
1.01 -0.016389122536359758
1.02 -0.016590516045266852
1.03 -0.01679024610678093
1.04 -0.016988278957567562
1.05 -0.01718458199795817
1.06 -0.01737912376713864
1.07 -0.017571873918683395
1.08 -0.017762803196440555
1.09 -0.01795188341077679
1.1 -0.018139087415181502
1.11 -0.018324389083237042
1.12 -0.018507763285955964
1.13 -0.018689185869487555
1.1400000000000001 -0.01886863363319572
1.15 -0.01904608430810461
1.16 -0.019221516535718092
1.17 -0.01939490984720724
1.18 -0.01956624464296559
1.19 -0.019735502172533573
1.2 -0.01990266451488587
1.21 -0.020067714559081386
1.22 -0.02023063598527437
1.23 -0.020391413246079813
1.24 -0.020550031548295163
1.25 -0.020706476834969224
1.26 -0.020860735767818248
1.27 -0.021012795709985172
1.28 -0.021162644709135474
1.29 -0.021310271480887263
1.3 -0.021455665392572206
1.31 -0.02159881644731987
1.32 -0.02173971526846314
1.33 -0.021878353084260227
1.34 -0.022014721712927943
1.35 -0.02214881354797987
1.3599999999999999 -0.022280621543868756
1.37 -0.02241013920192391
1.38 -0.0225373605565813
1.3900000000000001 -0.022662280161901662
1.4 -0.022784893078370762
1.4100000000000001 -0.022905194859976472
1.42 -0.023023181541559593
1.43 -0.023138849626433092
1.44 -0.02325219607426384
1.45 -0.023363218289212836
1.46 -0.023471914108330376
1.47 -0.023578281790199024
1.48 -0.023682320003822786
1.49 -0.023784027817754138
1.5 -0.023883404689458782
1.51 -0.023980450454909843
1.52 -0.024075165318408972
1.53 -0.02416754984262988
1.54 -0.024257604938879258
1.55 -0.02434533185757213
1.56 -0.024430732178914862
1.57 -0.02451380780379572
1.58 -0.02459456094487389
1.5899999999999999 -0.02467299411786805
1.6 -0.02474911013303653
1.6099999999999999 -0.024822912086847095
1.62 -0.02489440335383188
1.63 -0.024963587578624612
1.6400000000000001 -0.025030468668175276
1.65 -0.02509505078413834
1.6600000000000001 -0.02515733833543318
1.67 -0.02521733597096994
1.6800000000000002 -0.0252750485725401
1.69 -0.025330481247867465
1.7000000000000002 -0.02538363932381467
1.71 -0.02543452833974519
1.72 -0.025483154041034045
1.73 -0.025529522372727206
1.74 -0.025573639473343818
1.75 -0.025615511668820812
1.76 -0.0256551454665947
1.77 -0.02569254754981893
1.78 -0.02572772477171348
1.79 -0.02576068415004437
1.8 -0.02579143286172943
1.81 -0.025819978237568212
1.82 -0.025846327757093873
1.83 -0.02587048904354297
1.8399999999999999 -0.02589246985894246
1.85 -0.025912278099309953
1.8599999999999999 -0.025929921789965192
1.87 -0.025945409080951113
1.88 -0.025958748242561332
1.8900000000000001 -0.025969947660970855
1.9 -0.02597901583397128
1.9100000000000001 -0.025985961366802722
1.92 -0.02599079296808672
1.9300000000000002 -0.02599351944585205
1.94 -0.02599414970365609
1.9500000000000002 -0.025992692736795997
1.96 -0.02598915762861103
1.97 -0.025983553546871152
1.98 -0.02597588974025271
1.99 -0.025966175534896215
2.0 -0.02595442033104778
2.01 -0.025940633599779696
2.02 -0.025924824879790708
2.0300000000000002 -0.02590700377428154
2.04 -0.02588717994790683
2.05 -0.025865363123799903
2.06 -0.025841563080669486
2.0700000000000003 -0.02581578964996768
2.08 -0.02578805271312498
2.09 -0.02575836219885408
2.1 -0.025726728080518825
2.1100000000000003 -0.025693160373568173
2.12 -0.025657669133032208
2.13 -0.025620264451080295
2.14 -0.02558095645464012
2.1500000000000004 -0.02553975530307419
2.16 -0.02549667118591544
2.17 -0.025451714320658528
2.1799999999999997 -0.025404894950606716
2.19 -0.025356223342771798
2.2 -0.025305709785828103
2.21 -0.025253364588117205
2.2199999999999998 -0.025199198075703463
2.23 -0.025143220590478885
2.24 -0.025085442488316213
2.25 -0.02502587413726973
2.26 -0.024964525915821597
2.27 -0.02490140821117366
2.2800000000000002 -0.024836531417583435
2.29 -0.024769905934743992
2.3 -0.024701542166204606
2.31 -0.024631450517834406
2.3200000000000003 -0.02455964139632547
2.33 -0.024486125207735552
2.34 -0.02441091235606996
2.35 -0.024334013241900994
2.3600000000000003 -0.024255438261023943
2.37 -0.02417519780315016
2.38 -0.024093302250634892
2.39 -0.024009761977239613
2.4000000000000004 -0.023924587346928757
2.41 -0.023837788712699065
2.42 -0.02374937641544133
2.4299999999999997 -0.02365936078283422
2.44 -0.023567752128268248
2.45 -0.023474560749800893
2.46 -0.02337979692914027
2.4699999999999998 -0.023283470930659283
2.48 -0.02318559300043579
2.49 -0.02308617336532277
2.5 -0.022985222232044134
2.51 -0.02288274978631713
2.52 -0.022778766192000956
2.5300000000000002 -0.022673281590270353
2.54 -0.022566306098814166
2.55 -0.022457849811057775
2.56 -0.022347922795409262
2.5700000000000003 -0.022236535094528512
2.58 -0.02212369672461959
2.59 -0.022009417674743882
2.6 -0.021893707906155923
2.6100000000000003 -0.02177657735166005
2.62 -0.02165803591498724
2.63 -0.021538093470192372
2.64 -0.021416759861071482
2.6500000000000004 -0.02129404490059758
2.66 -0.021169958370376038
2.67 -0.021044510020117507
2.6799999999999997 -0.02091770956712983
2.69 -0.020789566695826316
2.7 -0.02066009105725227
2.71 -0.020529292268627753
2.7199999999999998 -0.02039717991290633
2.73 -0.020263763538350996
2.74 -0.02012905265812437
2.75 -0.019993056749895335
2.76 -0.019855785255459717
2.77 -0.0197172475803763
2.7800000000000002 -0.01957745309361638
2.79 -0.019436411127227955
2.8 -0.019294130976012833
2.81 -0.019150621897217675
2.8200000000000003 -0.01900589311023737
2.83 -0.01885995379633183
2.84 -0.01871281309835429
2.85 -0.01856448012049254
2.8600000000000003 -0.01841496392802148
2.87 -0.018264273547067236
2.88 -0.018112417964382614
2.89 -0.017959406127133915
2.9000000000000004 -0.01780524694269764
2.91 -0.0176499492784685
2.92 -0.017493521961677236
2.9299999999999997 -0.017335973779218514
2.94 -0.017177313477488527
2.95 -0.017017549762232496
2.96 -0.016856691298400586
2.9699999999999998 -0.01669474671001425
2.98 -0.016531724580039535
2.99 -0.016367633450271278
3.0 -0.016202481821223635
3.0100000000000002 -0.01603627815203024
3.02 -0.01586903086035209
3.0300000000000002 -0.01570074832229215
3.04 -0.015531438872319687
3.05 -0.015361110803200316
3.06 -0.015189772365933359
3.07 -0.015017431769697678
3.08 -0.014844097181802868
3.09 -0.014669776727648598
3.1 -0.014494478490688311
3.11 -0.014318210512402918
3.12 -0.01414098079227612
3.13 -0.013962797287780299
3.14 -0.013783667914365054
3.1461932206205825 -0.013672258292875102
3.15 -0.01360384979906042
3.16 -0.013425867430541562
3.17 -0.013250346341780964
3.18 -0.013077250038104808
3.19 -0.012906542614127844
3.2 -0.012738188743239426
3.21 -0.012572153667299375
3.22 -0.012408403186538521
3.23 -0.012246903649659094
3.24 -0.012087621944131854
3.25 -0.011930525486683736
3.2600000000000002 -0.01177558221397304
3.27 -0.011622760573447737
3.2800000000000002 -0.011472029514382982
3.29 -0.011323358479092945
3.3000000000000003 -0.011176717394315144
3.31 -0.01103207666276148
3.32 -0.01088940715483328
3.33 -0.010748680200497126
3.34 -0.010609867581316981
3.35 -0.010472941522640293
3.36 -0.010337874685934077
3.37 -0.010204640161267854
3.38 -0.010073211459940671
3.39 -0.00994356250724845
3.4 -0.009815667635390057
3.41 -0.009689501576506413
3.42 -0.009565039455853797
3.43 -0.009442256785104063
3.44 -0.00932112945577348
3.45 -0.009201633732773313
3.46 -0.009083746248083141
3.47 -0.008967443994542034
3.48 -0.00885270431975609
3.49 -0.00873950492011961
3.5 -0.00862782383494817
3.5100000000000002 -0.008517639440719687
3.52 -0.00840893044542389
3.5300000000000002 -0.008301675883014347
3.54 -0.008195855107965208
3.5500000000000003 -0.00809144778992657
3.56 -0.007988433908478781
3.57 -0.007886793747983237
3.58 -0.007786507892527047
3.59 -0.007687557220960847
3.6 -0.0075899229020257334
3.61 -0.007493586389570786
3.62 -0.00739852941785586
3.63 -0.007304733996940596
3.64 -0.007212182408156009
3.65 -0.007120857199659051
3.66 -0.0070307411820656075
3.67 -0.006941817424163749
3.68 -0.006854069248703006
3.69 -0.0067674802282591115
3.7 -0.006682034181172864
3.71 -0.00659771516756139
3.72 -0.0065145074854008915
3.73 -0.006432395666678008
3.74 -0.00635136447361099
3.75 -0.006271398894935724
3.7600000000000002 -0.0061924841422598695
3.77 -0.006114605646478921
3.7800000000000002 -0.006037749054257369
3.79 -0.005961900224570382
3.8000000000000003 -0.005887045225306749
3.81 -0.005813170329931036
3.82 -0.005740262014204667
3.83 -0.005668306952963031
3.84 -0.005597292016950445
3.85 -0.005527204269708368
3.86 -0.005458030964518553
3.87 -0.005389759541399201
3.88 -0.005322377624152725
3.89 -0.005255873017464643
3.9 -0.005190233704052452
3.91 -0.00512544784186291
3.92 -0.005061503761318909
3.93 -0.004998389962611983
3.94 -0.004936095113042032
3.95 -0.00487460804440172
3.96 -0.004813917750407016
3.97 -0.0047540133841691284
3.98 -0.004694884255711708
3.99 -0.004636519829528596
4.0 -0.004578909722183555
4.01 -0.004522043699950434
4.02 -0.0044659116764932125
4.029999999999999 -0.00441050371058542
4.04 -0.004355810003867171
4.05 -0.004301820898640365
4.06 -0.004248526875701051
4.069999999999999 -0.0041959185522075825
4.08 -0.004143986679584575
4.09 -0.004092722141462288
4.1 -0.004042115951649078
4.109999999999999 -0.003992159252139294
4.12 -0.003942843311152877
4.13 -0.003894159521207847
4.14 -0.0038460993972250146
4.1499999999999995 -0.003798654574663734
4.16 -0.0037518168076881744
4.17 -0.003705577967364346
4.18 -0.003659930039886501
4.1899999999999995 -0.003614865124832228
4.2 -0.0035703754334471234
4.21 -0.00352645328695644
4.22 -0.0034830911149056855
4.2299999999999995 -0.0034402814535262295
4.24 -0.00339801694413022
4.25 -0.003356290331529203
4.26 -0.00331509446247981
4.27 -0.003274422284154198
4.279999999999999 -0.0032342668426353577
4.29 -0.003194621281437089
4.3 -0.003155478840046692
4.31 -0.0031168328524930986
4.319999999999999 -0.0030786767459360194
4.33 -0.0030410040392793635
4.34 -0.0030038083418059735
4.35 -0.0029670833518344545
4.359999999999999 -0.0029308228553981616
4.37 -0.0028950207249440465
4.38 -0.002859670918053491
4.39 -0.0028247674761830415
4.3999999999999995 -0.0027903045234246486
4.41 -0.0027562762652867914
4.42 -0.0027226769874940677
4.43 -0.0026895010548058356
4.4399999999999995 -0.002656742909853935
4.45 -0.0026243970719989607
4.46 -0.0025924581362037273
4.47 -0.0025609207719252203
4.4799999999999995 -0.0025297797220239743
4.49 -0.0024990298016901963
4.5 -0.0024686658973871703
4.51 -0.0024386829658108824
4.52 -0.002409076032866013
4.529999999999999 -0.0023798401926585287
4.54 -0.002350970606502864
4.55 -0.002322462501945605
4.56 -0.0022943111718041666
4.57 -0.002266511973219644
4.58 -0.0022390603267257577
4.59 -0.002211951715331128
4.6 -0.002185181683616033
4.609999999999999 -0.002158745836843522
4.62 -0.0021326398400838015
4.63 -0.002106859417352657
4.64 -0.002081400350762449
4.6499999999999995 -0.00205625847968674
4.66 -0.002031429699937865
4.67 -0.0020069099629563135
4.68 -0.0019826952750138134
4.6899999999999995 -0.0019587816964274736
4.7 -0.0019351653407863115
4.71 -0.0019118423741903766
4.72 -0.0018888090144999143
4.7299999999999995 -0.0018660615305976281
4.74 -0.0018435962416610261
4.75 -0.0018214095164464869
4.76 -0.0017994977725836502
4.77 -0.001777857475881203
4.779999999999999 -0.0017564851396425832
4.79 -0.0017353773239922963
4.8 -0.0017145306352125043
4.81 -0.0016939417250893636
4.82 -0.0016736072902696234
4.83 -0.0016535240716264098
4.84 -0.0016336888536349814
4.85 -0.0016140984637578572
4.859999999999999 -0.0015947497718388148
4.87 -0.0015756396895062687
4.88 -0.0015567651695855324
4.89 -0.001538123205520107
4.8999999999999995 -0.0015197108308008722
4.91 -0.0015015251184048765
4.92 -0.001483563180241602
4.93 -0.0014658221666077702
4.9399999999999995 -0.0014482992656507474
4.95 -0.0014309917028388134
4.96 -0.0014138967404406144
4.97 -0.0013970116770112553
4.9799999999999995 -0.0013803338468868155
4.99 -0.0013638606196854756
5.0 -0.0013475893998171173
5.01 -0.0013315176259990629
5.02 -0.0013156427707798134
5.029999999999999 -0.0012999623400694396
5.04 -0.0012844738726765336
5.05 -0.001269174939852683
5.06 -0.0012540631448437515
5.07 -0.001239136122445944
5.08 -0.0012243915385713132
5.09 -0.001209827089816987
5.1 -0.0011954405030422568
5.109999999999999 -0.0011812295349509733
5.12 -0.0011671919716809212
5.13 -0.0011533256283979961
5.14 -0.0011396283488980547
5.15 -0.0011260980052120247
5.16 -0.0011127324972197395
5.17 -0.0010995297522668759
5.18 -0.0010864877247883907
5.1899999999999995 -0.0010736043959383612
5.199999999999999 -0.0010608777732232448
5.21 -0.0010483058901422585
5.22 -0.0010358868058315531
5.2299999999999995 -0.0010236186047150161
5.24 -0.0010114993961583946
5.25 -0.0009995273141297407
5.26 -0.0009877005168640678
5.27 -0.0009760171865333396
5.279999999999999 -0.0009644755289203807
5.29 -0.0009530737730984977
5.3 -0.0009418101711150645
5.31 -0.0009306829976798517
5.32 -0.0009196905498570397
5.33 -0.000908831146763365
5.34 -0.0008981031292689912
5.35 -0.0008875048597030643
5.359999999999999 -0.0008770347215640553
5.37 -0.0008666911192333384
5.38 -0.0008564724776937805
5.39 -0.0008463772422514622
5.4 -0.0008364038782616423
5.41 -0.0008265508708592408
5.42 -0.0008168167246921388
5.43 -0.0008071999636590631
5.4399999999999995 -0.0007976991306505245
5.449999999999999 -0.0007883127872940745
5.46 -0.0007790395137023619
5.47 -0.0007698779082262263
5.4799999999999995 -0.0007608265872087107
5.49 -0.0007518841847459708
5.5 -0.0007430493524480462
5.51 -0.0007343207592054603
5.52 -0.0007256970909583578
5.529999999999999 -0.0007171770504684679
5.54 -0.0007087593570948194
5.55 -0.0007004427465722023
5.56 -0.0006922259707932951
5.57 -0.0006841077975928227
5.58 -0.0006760870105362631
5.59 -0.000668162408709867
5.6 -0.0006603328065148327
5.609999999999999 -0.000652597033463681
5.62 -0.0006449539339795944
5.63 -0.0006374023671993151
5.64 -0.0006299412067768792
5.65 -0.0006225693406924226
5.66 -0.0006152856710620724
5.67 -0.0006080891139511016
5.68 -0.0006009785991893727
5.6899999999999995 -0.0005939530701891935
5.699999999999999 -0.0005870114837669611
5.71 -0.0005801528099649693
5.72 -0.0005733760318781901
5.7299999999999995 -0.0005666801454817833
5.74 -0.0005600641594611847
5.75 -0.0005535270950452017
5.76 -0.0005470679858410013
5.77 -0.0005406858776715849
5.779999999999999 -0.0005343798284146421
5.79 -0.0005281489078450684
5.8 -0.000521992197478654
5.81 -0.0005159087904175371
5.82 -0.0005098977911995426
5.83 -0.0005039583156472409
5.84 -0.000498089490721296
5.85 -0.0004922904543741036
5.859999999999999 -0.0004865603554061385
5.87 -0.0004808983533245291
5.88 -0.0004753036182035268
5.89 -0.00046977533054579367
5.9 -0.00046431268114720893
5.91 -0.00045891487096214566
5.92 -0.00045358111097191356
5.93 -0.0004483106220533345
5.9399999999999995 -0.0004431026348507391
5.949999999999999 -0.00043795638964850756
5.96 -0.00043287113624623487
5.97 -0.00042784613383470456
5.9799999999999995 -0.0004228806508744431
5.99 -0.0004179739649753428
6.0 -0.00041312536277778494
6.01 -0.0004083341398359834
6.02 -0.0004035996005024912
6.029999999999999 -0.00039892105781415147
6.04 -0.0003942978333802096
6.05 -0.0003897292572710959
6.06 -0.0003852146679090408
6.07 -0.0003807534119607966
6.08 -0.0003763448442306875
6.09 -0.0003719883275557332
6.1 -0.0003676832327025333
6.109999999999999 -0.0003634289382648727
6.119999999999999 -0.00035922483056247654
6.13 -0.0003550703035424944
6.14 -0.00035096475868035644
6.15 -0.0003469076048841957
6.16 -0.00034289825839818366
6.17 -0.00033893614270910785
6.18 -0.0003350206884531391
6.1899999999999995 -0.0003311513333240759
6.199999999999999 -0.0003273275219831924
6.21 -0.0003235487059693866
6.22 -0.0003198143436117651
6.23 -0.00031612389994221436
6.24 -0.0003124768466098096
6.25 -0.000308872661796471
6.26 -0.00030531083013300307
6.27 -0.00030179084261721225
6.279999999999999 -0.0002983121965322411
6.29 -0.00029487439536652883
6.3 -0.00029147694873481595
6.3100000000000005 -0.0002881193722996184
6.32 -0.0002848011876947126
6.33 -0.00028152192244892374
6.34 -0.0002782811099107769
6.35 -0.0002750782891749774
6.359999999999999 -0.00027191300500902774
6.369999999999999 -0.0002687848077810922
6.38 -0.0002656932533892366
6.39 -0.00026263790319077643
6.4 -0.0002596183239333971
6.41 -0.0002566340876865041
6.42 -0.00025368477177390537
6.43 -0.00025076995870712294
6.4399999999999995 -0.0002478892361198767
6.449999999999999 -0.0002450421967033158
6.46 -0.0002422284381415765
6.47 -0.00023944756304903583
6.48 -0.00023669917890814618
6.49 -0.00023398289800743427
6.5 -0.00023129833738116517
6.51 -0.00022864511874956295
6.52 -0.00022602286845917224
6.529999999999999 -0.00022343121742526438
6.54 -0.00022086980107341355
6.55 -0.00021833825928364235
6.5600000000000005 -0.0002158362363333178
6.57 -0.00021336338084273235
6.58 -0.00021091934571969558
6.59 -0.00020850378810638323
6.6 -0.00020611636932545773
6.609999999999999 -0.00020375675482788743
6.619999999999999 -0.0002014246141409703
6.63 -0.00019911962081763167
6.64 -0.00019684145238497668
6.65 -0.0001945897902955769
6.66 -0.00019236431987746262
6.67 -0.00019016473028589615
6.68 -0.00018799071445544573
6.6899999999999995 -0.00018584196905248906
6.699999999999999 -0.00018371819442893753
6.71 -0.00018161909457558008
6.72 -0.00017954437707703335
6.73 -0.0001774937530670931
6.74 -0.00017546693718329732
6.75 -0.00017346364752465656
6.76 -0.0001714836056071314
6.77 -0.00016952653632225972
6.779999999999999 -0.00016759216789379223
6.79 -0.00016568023183719614
6.8 -0.00016379046291834117
6.8100000000000005 -0.00016192259911267944
6.82 -0.00016007638156595693
6.83 -0.00015825155455396946
6.84 -0.00015644786544435988
6.85 -0.00015466506465810156
6.859999999999999 -0.00015290290563093028
6.869999999999999 -0.00015116114477666432
6.88 -0.0001494395414498119
6.89 -0.00014773785790940638
6.9 -0.00014605585928238358
6.91 -0.00014439331352881975
6.92 -0.00014274999140618722
6.93 -0.00014112566643507317
6.9399999999999995 -0.0001395201148648107
6.949999999999999 -0.00013793311563940668
6.96 -0.00013636445036503957
6.97 -0.00013481390327630758
6.98 -0.0001332812612041669
6.99 -0.00013176631354350988
7.0 -0.00013026885222203584
7.01 -0.00012878867166850184
7.02 -0.000127325568781877
7.029999999999999 -0.00012587934290126586
7.04 -0.0001244497957753307
7.05 -0.0001230367315328563
7.0600000000000005 -0.00012163995665356461
7.07 -0.00012025927993867492
7.08 -0.00011889451248284206
7.09 -0.00011754546764545571
7.1 -0.00011621196102330776
7.109999999999999 -0.00011489381042261599
7.119999999999999 -0.00011359083583203206
7.13 -0.00011230285939587641
7.14 -0.00011102970538747404
7.15 -0.0001097712001833347
7.16 -0.00010852717223705371
7.17 -0.00010729745205405017
7.18 -0.00010608187216589806
7.1899999999999995 -0.00010488026710623019
7.199999999999999 -0.00010369247338560941
7.21 -0.00010251832946784086
7.22 -0.0001013576757452509
7.23 -0.00010021035451589089
7.24 -9.907620995982604e-05
7.25 -9.795508811623285e-05
7.26 -9.68468368604412e-05
7.27 -9.575130588165467e-05
7.279999999999999 -9.466834666109831e-05
7.29 -9.359781244949366e-05
7.3 -9.2539558245692e-05
7.3100000000000005 -9.149344077584766e-05
7.32 -9.045931847167002e-05
7.33 -8.943705144958039e-05
7.34 -8.842650149100742e-05
7.35 -8.742753202115172e-05
7.359999999999999 -8.644000808949207e-05
7.369999999999999 -8.546379634972762e-05
7.38 -8.449876504060494e-05
7.39 -8.354478396605968e-05
7.4 -8.260172447695937e-05
7.41 -8.166945945143587e-05
7.42 -8.074786327681337e-05
7.43 -7.983681183144313e-05
7.4399999999999995 -7.893618246584906e-05
7.449999999999999 -7.804585398569436e-05
7.46 -7.716570663369435e-05
7.47 -7.629562207203146e-05
7.48 -7.543548336538614e-05
7.49 -7.458517496386659e-05
7.5 -7.374458268643025e-05
7.51 -7.291359370360997e-05
7.52 -7.209209652203147e-05
7.529999999999999 -7.127998096752082e-05
7.54 -7.047713816952428e-05
7.55 -6.96834605451814e-05
7.5600000000000005 -6.889884178375945e-05
7.57 -6.812317683121143e-05
7.58 -6.735636187520741e-05
7.59 -6.659829432993364e-05
7.6 -6.584887282112817e-05
7.609999999999999 -6.510799717181819e-05
7.619999999999999 -6.437556838747023e-05
7.63 -6.365148864230487e-05
7.64 -6.29356612642076e-05
7.65 -6.222799072184773e-05
7.66 -6.152838261039113e-05
7.67 -6.083674363790348e-05
7.68 -6.015298161220669e-05
7.6899999999999995 -5.94770054271451e-05
7.699999999999999 -5.880872505022731e-05
7.71 -5.814805150898188e-05
7.72 -5.749489687856959e-05
7.73 -5.684917426937689e-05
7.74 -5.6210797813787594e-05
7.75 -5.557968265489055e-05
7.76 -5.495574493367231e-05
7.77 -5.433890177722316e-05
7.779999999999999 -5.372907128680573e-05
7.79 -5.312617252612957e-05
7.8 -5.253012551028528e-05
7.8100000000000005 -5.1940851193398874e-05
7.82 -5.135827145819827e-05
7.83 -5.0782309104638684e-05
7.84 -5.021288783861515e-05
7.85 -4.9649932261553326e-05
7.859999999999999 -4.909336785906275e-05
7.869999999999999 -4.85431209911437e-05
7.88 -4.799911888100339e-05
7.89 -4.746128960530807e-05
7.9 -4.692956208338481e-05
7.91 -4.6403866067628166e-05
7.92 -4.588413213319436e-05
7.93 -4.5370291668445615e-05
7.9399999999999995 -4.4862276864907274e-05
7.949999999999999 -4.4360020707971086e-05
7.96 -4.386345696733381e-05
7.97 -4.337252018750785e-05
7.98 -4.288714567862575e-05
7.99 -4.240726950731381e-05
8.0 -4.193282848785618e-05

